The DBL Survey I: discovery of 34 double-lined double white dwarf binaries

We present the first discoveries of the double-lined double white dwarf (DBL) survey that targets over-luminous sources with respect to the canonical white dwarf cooling sequence according to a set of well-defined criteria. The primary goal of the DBL survey is to identify compact double white dwarf binary star systems from a unique spectral detection of both stars, which then enables a precise quantification of the atmospheric parameters and radial velocity variability of a system. Our search of 117 candidates that were randomly selected from a magnitude limited sample of 399 yielded a 29% detection efficiency with 34 systems exhibiting a double-lined signature. A further 38 systems show strong evidence of being single-lined or potentially-double-lined double white dwarf binaries and 7 single-lined sources from the full observed sample are radial velocity variable. The 45 remaining candidates appear as a single WD with no companion or a non-DA white dwarf, bringing the efficiency of detecting binaries to 62%. Atmospheric fitting of all double-lined systems reveals a large fraction that have two similar mass components that combine to a total mass of 1.0-1.3 solar masses - a class of double white dwarf binaries that may undergo a sub-Chandrasekhar mass type Ia detonation or merge to form a massive O/Ne WD, although orbital periods are required to infer on which timescales. One double-lined system located 49pc away, WDJ181058.67+311940.94, is super-Chandrasekhar mass, making it the second such double white dwarf binary to be discovered.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
